Excitation of Molecular Hydrogen in the Orion Bar Photodissociation Region From a Deep Near-Infrared IGRINS Spectrum

We present a deep near-infrared spectrum of the Orion Bar Photodissociation Region (PDR) taken with the Immersion Grating INfrared Spectrometer (IGRINS) on the 2.7 m telescope at the McDonald Observatory. IGRINS has high spectral resolution (R~45000) and instantaneous broad wavelength coverage (1.45-2.45 microns), enabling us to detect 87 emission lines from rovibrationally excited molecular hydrogen (H_2) that arise from transitions out of 69 upper rovibration levels of the electronic ground state. These levels cover a large range of rotational and vibrational quantum numbers and excitation energies, making them an excellent probe of the excitation mechanisms of H_2 and physical conditions within the PDR. The Orion Bar PDR is thought to consist of cooler high density clumps or filaments (T=50-250 K, n_H = 10^5 - 10^7 cm^-3) embedded in a warmer lower density medium (T=250-1000 K, n_H=10^4 - 10^5 cm^-3). We fit a grid of simple constant-temperature and constant-density Cloudy models, which recreate the observed H_2 level populations well, to constrain the temperature to a range of 600 to 650 K and the density to n_H = 2.5 x 10^3 to 10^4 cm^-3. The best fit model gives T = 625 K and n_H = 5x10^3 cm^-3. This well constrained warm temperature is consistent with kinetic temperatures found by other studies for the Orion Bar's lower density medium. However, the range of densities well fit by the model grid is marginally lower than those reported by other studies. We could be observing lower density gas than the surrounding medium, or perhaps a density-sensitive parameter in our models is not properly estimated.

==> machine_readable_master_table.dat <==
2.406592	0.95	1-0 Q(1)	1.273	0.001	-0.001	817.4	1	1	 6149	-6.37	3.982	0.001	-0.001	 0.60
2.413439	1.67	1-0 Q(2)	0.762	0.001	-0.001	399.7	1	2	 6471	-6.52	3.743	0.002	-0.003	 0.81
2.223290	0.72	1-0 S(0)	0.731	0.001	-0.001	580.0	1	2	 6471	-6.60	3.771	0.002	-0.002	 0.83
2.423730	5.72	1-0 Q(3)	1.022	0.001	-0.001	488.6	1	3	 6951	-6.56	2.996	0.002	-0.002	 0.86
2.121834	0.00	1-0 S(1)	1.193	0.000	-0.000	1031.9	1	3	 6951	-6.46	3.035	0.001	-0.001	 0.90
2.437489	0.00	1-0 Q(4)	0.417	0.002	-0.002	225.6	1	4	 7584	-6.58	2.504	0.004	-0.004	 1.36
2.033758	-0.72	1-0 S(2)	0.643	0.001	-0.001	422.1	1	4	 7584	-6.40	2.436	0.002	-0.002	 1.27
1.957559	-2.62	1-0 S(3)	0.959	0.001	-0.001	339.8	1	5	 8365	-6.38	1.772	0.003	-0.003	 1.73
1.788050	-21.46	1-0 S(6)	-0.091	0.005	-0.006	78.8	1	8	11521	-6.45	0.099	0.013	-0.013	 0.60
1.747955	-2.86	1-0 S(7)	0.285	0.003	-0.003	132.7	1	9	12817	-6.53	-0.096	0.008	-0.008	 0.67
1.714738	-2.26	1-0 S(8)	-0.435	0.015	-0.015	29.2	1	10	14220	-6.63	-0.532	0.034	-0.035	 0.40
1.687761	-3.93	1-0 S(9)	-0.202	0.005	-0.005	89.3	1	11	15721	-6.78	-0.869	0.011	-0.011	 0.43
1.666475	-1.67	1-0 S(10)	-1.029	0.031	-0.034	13.4	1	12	17311	-6.98	-1.306	0.072	-0.078	 0.32
1.650413	0.60	1-0 S(11)	-1.021	0.027	-0.029	15.4	1	13	18979	-7.27	-1.789	0.063	-0.067	 0.30
2.355605	-2.38	2-1 S(0)	0.000	0.004	-0.004	97.8	2	2	12095	-6.43	1.769	0.010	-0.010	 1.92
2.247716	1.67	2-1 S(1)	0.465	0.001	-0.001	376.5	2	3	12550	-6.30	1.057	0.003	-0.003	 1.71
2.154216	-1.43	2-1 S(2)	-0.012	0.003	-0.003	159.3	2	4	13150	-6.25	0.645	0.006	-0.006	 1.30
2.073482	0.00	2-1 S(3)	0.408	0.001	-0.001	323.5	2	5	13890	-6.24	0.244	0.003	-0.003	 1.73
1.679641	9.66	2-0 O(9)	-1.421	0.060	-0.069	6.8	2	7	15763	-7.89	-0.692	0.137	-0.159	 1.18
1.522033	-0.60	3-1 O(5)	-0.235	0.009	-0.009	46.6	3	3	17818	-6.70	-0.025	0.021	-0.022	 1.18
2.386471	-3.10	3-2 S(1)	-0.006	0.006	-0.006	68.0	3	3	17818	-6.29	-0.004	0.015	-0.015	 1.21
1.581171	1.55	3-1 O(6)	-0.837	0.027	-0.029	15.6	3	4	18386	-6.86	-0.163	0.062	-0.066	 1.18
2.287045	0.72	3-2 S(2)	-0.392	0.006	-0.006	72.9	3	4	18386	-6.25	-0.181	0.014	-0.014	 1.16
2.201399	0.72	3-2 S(3)	-0.013	0.003	-0.003	150.1	3	5	19086	-6.25	-0.645	0.007	-0.007	 1.55
2.128015	1.43	3-2 S(4)	-0.508	0.006	-0.006	69.3	3	6	19911	-6.28	-0.813	0.014	-0.015	 1.49
2.065584	1.43	3-2 S(5)	-0.181	0.004	-0.004	100.1	3	7	20856	-6.34	-1.182	0.010	-0.010	 1.95
1.509865	0.00	4-2 O(3)	0.000	0.006	-0.006	70.1	4	1	22079	-6.11	0.000	0.014	-0.014	 1.00
1.563515	1.07	4-2 O(4)	-0.489	0.010	-0.010	43.8	4	2	22352	-6.29	-0.107	0.023	-0.023	 1.00
1.622299	-2.74	4-2 O(5)	-0.328	0.009	-0.009	47.4	4	3	22759	-6.44	-0.791	0.021	-0.021	 0.92
1.686462	2.26	4-2 O(6)	-1.045	0.033	-0.036	12.7	4	4	23295	-6.58	-1.224	0.076	-0.082	 0.71
1.756281	0.00	4-2 O(7)	-0.754	0.014	-0.014	30.6	4	5	23955	-6.73	-1.475	0.032	-0.033	 1.20
2.266764	2.15	4-3 S(4)	-1.007	0.040	-0.044	10.5	4	6	24733	-6.39	-1.637	0.091	-0.100	 1.07
2.200974	0.72	4-3 S(5)	-0.690	0.012	-0.012	35.7	4	7	25623	-6.49	-1.957	0.028	-0.028	 1.59
2.145873	-0.72	4-3 S(6)	-1.322	0.042	-0.047	9.8	4	8	26616	-6.64	-2.124	0.097	-0.108	 1.03
2.099586	5.48	4-2 O(11)	-1.647	0.084	-0.104	4.7	4	9	27706	-7.36	-2.449	0.193	-0.239	 1.45
2.100426	4.29	4-3 S(7)	-1.192	0.030	-0.033	13.8	4	9	27706	-6.86	-2.542	0.070	-0.075	 1.33
1.549455	-2.62	4-2 Q(11)	-0.819	0.022	-0.023	19.6	4	11	30139	-6.34	-3.372	0.050	-0.052	 0.72
1.560736	-1.55	5-3 O(2)	-0.509	0.012	-0.012	35.8	5	0	26606	-5.65	-0.020	0.028	-0.028	 1.30
1.613520	1.55	5-3 O(3)	-0.211	0.007	-0.007	64.9	5	1	26735	-5.95	-0.787	0.015	-0.016	 0.76
1.671814	8.94	5-3 O(4)	-0.671	0.016	-0.016	27.3	5	2	26992	-6.12	-0.846	0.036	-0.037	 0.77
1.515792	-5.01	5-3 Q(4)	-0.614	0.021	-0.022	20.1	5	4	27878	-6.13	-1.367	0.049	-0.051	 0.98
1.528648	1.07	5-3 Q(5)	-0.320	0.013	-0.013	34.1	5	5	28498	-6.14	-1.954	0.029	-0.030	 1.30
2.057127	-4.77	5-3 O(9)	-1.313	0.055	-0.063	7.4	5	7	30063	-6.81	-2.727	0.127	-0.146	 1.27
1.562635	-2.03	5-3 Q(7)	-0.552	0.012	-0.012	36.9	5	7	30063	-6.17	-2.728	0.027	-0.027	 1.27
1.608398	-5.36	5-3 Q(9)	-0.628	0.015	-0.015	29.3	5	9	32014	-6.19	-3.053	0.034	-0.035	 1.46
1.675032	1.55	6-4 O(2)	-0.747	0.014	-0.015	29.6	6	0	30942	-5.55	-0.709	0.033	-0.034	 1.04
1.601534	-4.29	6-4 Q(1)	-0.348	0.009	-0.009	49.0	6	1	31063	-5.85	-1.339	0.020	-0.021	 0.74
1.732641	-0.60	6-4 O(3)	-0.388	0.012	-0.012	37.0	6	1	31063	-5.85	-1.354	0.027	-0.027	 0.73
1.536891	0.60	6-4 S(0)	-0.706	0.018	-0.019	23.4	6	2	31303	-6.08	-1.091	0.042	-0.044	 0.90
1.607390	-1.67	6-4 Q(2)	-0.665	0.014	-0.015	29.6	6	2	31303	-6.00	-1.134	0.033	-0.034	 0.86
1.796524	0.60	6-4 O(4)	-0.734	0.023	-0.025	18.2	6	2	31303	-6.01	-1.169	0.054	-0.057	 0.83
1.501560	2.03	6-4 S(1)	-0.270	0.010	-0.011	41.3	6	3	31661	-5.94	-1.872	0.024	-0.024	 0.95
1.616224	-1.67	6-4 Q(3)	-0.468	0.008	-0.009	50.7	6	3	31661	-6.04	-2.031	0.020	-0.020	 0.81
1.628094	-0.60	6-4 Q(4)	-0.929	0.025	-0.026	17.1	6	4	32132	-6.06	-2.197	0.057	-0.060	 0.73
2.029684	-3.34	6-4 O(7)	-0.998	0.022	-0.023	19.4	6	5	32711	-6.39	-2.659	0.050	-0.053	 1.02
1.661304	4.41	6-4 Q(6)	-1.105	0.029	-0.031	14.3	6	6	33394	-6.08	-2.889	0.067	-0.072	 0.85
1.708041	4.53	6-4 Q(8)	-1.244	0.040	-0.044	10.4	6	8	35040	-6.11	-3.383	0.091	-0.101	 0.87
1.728799	0.00	7-5 Q(1)	-0.506	0.013	-0.013	33.6	7	1	35057	-5.82	-1.702	0.029	-0.030	 0.78
1.735762	4.17	7-5 Q(2)	-1.032	0.030	-0.032	14.1	7	2	35281	-5.97	-1.975	0.069	-0.074	 0.51
1.746280	-1.79	7-5 Q(3)	-0.670	0.020	-0.021	21.7	7	3	35613	-6.01	-2.488	0.045	-0.047	 0.77
1.620548	1.55	7-5 S(1)	-0.539	0.010	-0.010	44.8	7	3	35613	-5.93	-2.438	0.022	-0.023	 0.81
1.760446	-4.05	7-5 Q(4)	-1.097	0.034	-0.037	12.3	7	4	36051	-6.03	-2.571	0.078	-0.085	 0.82
2.204989	-0.72	7-5 O(7)	-1.182	0.033	-0.036	12.7	7	5	36588	-6.31	-3.188	0.076	-0.082	 0.87
1.561510	-1.55	7-5 S(3)	-0.607	0.014	-0.014	30.8	7	5	36588	-5.86	-3.250	0.032	-0.033	 0.82
1.540006	-6.68	7-5 S(4)	-1.069	0.043	-0.048	9.6	7	6	37220	-5.87	-3.382	0.100	-0.111	 0.72
1.523623	-0.95	7-5 S(5)	-0.717	0.023	-0.024	18.7	7	7	37941	-5.89	-3.758	0.052	-0.055	 1.05
1.512240	2.50	7-5 S(6)	-1.251	0.073	-0.088	5.4	7	8	38743	-5.95	-3.902	0.169	-0.203	 0.74
1.979270	-1.31	7-5 Q(11)	-1.361	0.058	-0.066	7.0	7	11	41558	-6.18	-4.739	0.133	-0.153	 0.92
2.092904	7.63	7-5 Q(13)	-1.576	0.059	-0.068	6.9	7	13	43693	-6.26	-5.154	0.136	-0.157	 0.85
2.041830	2.62	8-6 O(3)	-0.684	0.012	-0.012	35.3	8	1	38708	-5.80	-2.005	0.028	-0.029	 0.83
2.210763	2.15	8-6 O(5)	-0.993	0.034	-0.037	12.1	8	3	39219	-6.05	-2.888	0.079	-0.086	 0.56
1.763952	-4.05	8-6 S(1)	-0.864	0.040	-0.044	10.4	8	3	39219	-5.97	-3.003	0.092	-0.101	 0.50
2.310167	1.67	8-6 O(6)	-1.529	0.091	-0.116	4.3	8	4	39622	-6.17	-2.971	0.210	-0.266	 0.54
1.701803	-6.79	8-6 S(3)	-1.014	0.031	-0.033	13.5	8	5	40116	-5.93	-3.935	0.072	-0.077	 0.52
1.664584	2.15	8-6 S(5)	-1.169	0.035	-0.038	11.9	8	7	41355	-6.01	-4.441	0.081	-0.088	 0.76
2.172715	-1.43	9-7 O(2)	-1.280	0.042	-0.046	9.9	9	0	41903	-5.57	-1.645	0.096	-0.106	 0.82
2.073187	-1.43	9-7 Q(1)	-1.088	0.036	-0.039	11.6	9	1	41997	-5.91	-2.661	0.082	-0.090	 0.93
2.253724	1.67	9-7 O(3)	-0.969	0.027	-0.029	15.4	9	1	41997	-5.85	-2.451	0.063	-0.067	 1.15
2.345581	-8.58	9-7 O(4)	-1.406	0.069	-0.082	5.8	9	2	42185	-5.98	-2.518	0.159	-0.188	 0.51
1.987350	-4.05	9-7 S(0)	-1.401	0.052	-0.059	7.9	9	2	42185	-6.18	-2.204	0.119	-0.135	 0.70
2.084098	9.06	9-7 Q(2)	-1.258	0.065	-0.076	6.2	9	2	42185	-6.06	-2.103	0.149	-0.175	 0.77
2.100664	3.58	9-7 Q(3)	-1.237	0.031	-0.033	13.7	9	3	42462	-6.11	-3.385	0.071	-0.076	 0.60
2.151876	3.58	9-7 Q(5)	-1.362	0.038	-0.042	10.8	9	5	43274	-6.16	-3.971	0.088	-0.097	 0.69
2.230268	-4.53	9-7 Q(7)	-1.558	0.073	-0.088	5.5	9	7	44392	-6.23	-4.545	0.168	-0.203	 0.90
1.548849	0.60	10-7 O(3)	-1.054	0.050	-0.056	8.2	10	1	44903	-5.98	-2.722	0.115	-0.130	 0.79
2.176855	1.67	10-8 S(1)	-1.388	0.042	-0.046	9.9	10	3	45317	-6.27	-3.314	0.096	-0.106	 0.93
1.648305	-1.67	10-7 O(5)	-1.273	0.044	-0.049	9.3	10	3	45317	-6.29	-3.282	0.102	-0.114	 0.97

